Krylov type methods exploiting the quadratic numerical range

The quadratic numerical range $W^2(A)$ is a subset of the standard numerical range of a linear operator which still contains its spectrum. It arises naturally in operators which have a $2 \times 2$ block structure, and it consists of at most two connected components, none of which necessarily convex. The quadratic numerical range can thus reveal spectral gaps, and it can in particular indicate that the spectrum of an operator is bounded away from $0$. We exploit this property in the finite-dimensional setting to derive Krylov subspace type methods to solve the system $Ax = b$, in which the iterates arise as solutions of low-dimensional models of the operator whose quadratic numerical ranges is contained in $W^2(A)$. This implies that the iterates are always well-defined and that, as opposed to standard FOM, large variations in the approximation quality of consecutive iterates are avoided, although $0$ lies within the convex hull of the spectrum. We also consider GMRES variants which are obtained in a similar spirit. We derive theoretical results on basic properties of these methods, review methods on how to compute the required bases in a stable manner and present results of several numerical experiments illustrating improvements over standard FOM and GMRES.

==> hlmgscaling.dat <==
N it  
63 25
127 22
255 20
511 17
1023 15
2047 15
4095 15
8191 15

==> hltable.dat <==
RST    ITN    FOM         GMRES        QFOM         QQGMRES      InterpQQGMRES                          
0      0      1.0         1.0          1.0          1.0          1.0                                    
1      50     0.0196439   0.00469192   0.0196325    0.00364378   0.00363011                             
2      100    0.0139713   0.0017938    0.0139122    0.00160088   0.00157118                             
3      150    0.0087151   0.00109422   0.00859142   0.00107739   0.00108109                             
4      200    0.00805831  0.000805745  0.0079102    0.000812535  0.000817129                            
5      250    0.00572309  0.000642199  0.00558635   0.000667749  0.000673864                            
6      300    0.00578204  0.000538727  0.00560417   0.000573082  0.000573386                            
7      350    0.0043465   0.000466715  0.00418269   0.000491151  0.000502142                            
8      400    0.0045888   0.000414071  0.0043835    0.000431068  0.000445631                            
9      450    0.00355911  0.000373717  0.00337449   0.00037184   0.00039947                             
10     500    0.00385626  0.000341917  0.0036267    0.000335431  0.000361125                            
11     550    0.00305056  0.000316152  0.00284565   0.000308959  0.000328611                            
12     600    0.00336294  0.000294925  0.00311127   0.000287583  0.000302785                            
13     650    0.00269785  0.000277155  0.0024753    0.000269587  0.000280844                            
14     700    0.00301255  0.000262143  0.0027411    0.000253808  0.000263191                            
15     750    0.00244313  0.000249356  0.00220464   0.000240149  0.00024725                             
16     800    0.00275589  0.000238416  0.00246683   0.000227481  0.000234127                            
17     850    0.00225449  0.000229013  0.00200217   0.000215756  0.000222379                            
18     900    0.00256377  0.000220908  0.0022596    0.00020549   0.000212095                            
19     950    0.00211193  0.000213896  0.00184775   0.000197118  0.000202533                            
20     1000   0.00241707  0.000207812  0.0021       0.000190326  0.000194685                            
21     1050   0.00200194  0.000202509  0.00172768   0.000184189  0.000187237                            
22     1100   0.00230262  0.000197868  0.00197449   0.000178583  0.000181112                            
23     1150   0.00191516  0.000193783  0.00163214   0.00017341   0.000175387                            
24     1200   0.00221122  0.000190168  0.00187337   0.000168812  0.000170638                            
25     1250   0.00184504  0.000186947  0.00155419   0.000164971  0.0001665                              
26     1300   0.00213647  0.000184059  0.00178976   0.000161553  0.00016288                             
27     1350   0.001787    0.000181448  0.00148888   0.000158399  0.000159477                            
28     1400   0.00207387  0.000179074  0.00171878   0.000155423  0.00015619                             
29     1450   0.00173786  0.000176897  0.00143275   0.000152544  0.000152733                            
30     1500   0.00202029  0.000174887  0.00165702   0.00014909   0.000149327                            
31     1550   0.00169538  0.00017302   0.00138334   0.000145382  0.000146558                            
32     1600   0.00197355  0.000171274  0.00160206   0.000142846  0.000144236                            
33     1650   0.00165801  0.000169632  0.00133894   0.000140817  0.000142107                            
34     1700   0.00193209  0.000168079  0.00155223   0.00013889   0.000140077                            
35     1750   0.00162463  0.000166605  0.00129836   0.000137022  0.000138101                            
36     1800   0.00189483  0.000165199  0.00150634   0.000135183  0.000136151                            
37     1850   0.00159447  0.000163854  0.00126075   0.000133389  0.000134234                            
38     1900   0.001861    0.000162564  0.00146354   0.000131632  0.000132367                            
39     1950   0.00156696  0.000161322  0.00122549   0.000129903  0.00013048                             
40     2000   0.00183002  0.000160125  0.00142324   0.00012815   0.000128626                            
41     2050   0.0015417   0.000158969  0.00119216   0.000126244  0.000126824                            
42     2100   0.00180148  0.000157852  0.001385     0.000124411  0.000125086                            
43     2150   0.00151837  0.00015677   0.00116043   0.000122544  0.000123494                            
44     2200   0.00177507  0.000155722  0.0013485    0.000120925  0.000121943                            
45     2250   0.00149675  0.000154707  0.00113007   0.000119366  0.000120431                            
46     2300   0.00175057  0.000153723  0.00131349   0.000117835  0.000118955                            
47     2350   0.00147667  0.000152768  0.00110091   0.000116339  0.000117478                            
48     2400   0.00172778  0.000151842  0.0012798    0.000114829  0.00011602                             
49     2450   0.00145798  0.000150945  0.00107279   0.000113398  0.000114542                            
50     2500   0.00170656  0.000150074  0.00124728   0.000111913  0.000113032                            
51     2550   0.00144057  0.000149231  0.00104562   0.000110459  0.000111526   
52     2600   0.0016868   0.000148413  0.00121582   0.000108905  0.000110086   
53     2650   0.00142437  0.000147622  0.00101932   0.000107192  0.000108699   
54     2700   0.00166842  0.000146855  0.00118533   0.000105551  0.000107357   
55     2750   0.0014093   0.000146114  0.000993816  0.000103991  0.000106036   
56     2800   0.00165132  0.000145398  0.00115575   0.000102653  0.000104728   
57     2850   0.00139531  0.000144705  0.000969056  0.000101348  0.000103418   
58     2900   0.00163547  0.000144037  0.00112702   0.000100023  0.000102128   
59     2950   0.00138234  0.000143393  0.000944998  9.86982e-5   0.000100835   
60     3000   0.00162079  0.000142772  0.00109909   9.73984e-5   9.95677e-5    
61     3050   0.00137035  0.000142174  0.000921606  9.60846e-5   9.82987e-5    
62     3100   0.00160726  0.000141599  0.00107192   9.48185e-5   9.70418e-5    
63     3150   0.00135933  0.000141047  0.000898851  9.35334e-5   9.57973e-5    
64     3200   0.00159483  0.000140517  0.00104549   9.22556e-5   9.45522e-5    
65     3250   0.00134922  0.00014001   0.000876706  9.09364e-5   9.33235e-5    
66     3300   0.00158347  0.000139525  0.00101977   8.94607e-5   9.21213e-5    
67     3350   0.00134001  0.000139061  0.000855149  8.80649e-5   9.09397e-5    
68     3400   0.00157316  0.000138619  0.000994723  8.6618e-5    8.98017e-5    
69     3450   0.00133168  0.000138199  0.000834161  8.5408e-5    8.86763e-5    
70     3500   0.00156385  0.000137799  0.000970334  8.43194e-5   8.75769e-5    
71     3550   0.0013242   0.00013742   0.000813722  8.32142e-5   8.64754e-5    
72     3600   0.00155554  0.000137062  0.000946582  8.21444e-5   8.53902e-5    
73     3650   0.00131755  0.000136725  0.000793816  8.10434e-5   8.42829e-5    
74     3700   0.00154819  0.000136407  0.000923448  7.99621e-5   8.31683e-5    
75     3750   0.0013117   0.000136109  0.000774426  7.88617e-5   8.20428e-5    
76     3800   0.00154178  0.000135831  0.000900912  7.78191e-5   8.09332e-5    
77     3850   0.00130664  0.000135573  0.000755538  7.67413e-5   7.98767e-5    
78     3900   0.00153628  0.000135333  0.000878958  7.57127e-5   7.88574e-5    
79     3950   0.00130235  0.000135113  0.000737136  7.46664e-5   7.78673e-5    
80     4000   0.00153167  0.000134911  0.000857568  7.36092e-5   7.68788e-5    
81     4050   0.0012988   0.000134728  0.000719207  7.25368e-5   7.59152e-5    
82     4100   0.00152793  0.000134562  0.000836726  7.14548e-5   7.49618e-5    
83     4150   0.00129599  0.000134415  0.000701737  7.03514e-5   7.40152e-5    
84     4200   0.00152504  0.000134285  0.000816415  6.92342e-5   7.30824e-5    
85     4250   0.00129387  0.000134173  0.000684712  6.83107e-5   7.21394e-5    
86     4300   0.00152297  0.000134077  0.000796622  6.74793e-5   7.12196e-5    
87     4350   0.00129245  0.000133998  0.000668119  6.66243e-5   7.02988e-5    
88     4400   0.00152169  0.000133936  0.00077733   6.57575e-5   6.93995e-5    
89     4450   0.00129169  0.000133889  0.000651946  6.48594e-5   6.85099e-5    
90     4500   0.00152118  0.000133857  0.000758525  6.39857e-5   6.76202e-5    
91     4550   0.00129159  0.000133839  0.000636181  6.30777e-5   6.67434e-5    
92     4600   0.00152143  0.000133832  0.000740193  6.22192e-5   6.58643e-5    
93     4650   0.00129211  0.000133831  0.000620812  6.13175e-5   6.50064e-5    
94     4700   0.00152241  0.000133831  0.00072232   6.04626e-5   6.41676e-5    
95     4750   0.00129324  0.00013383   0.000605828  5.95683e-5   6.3341e-5     
96     4800   0.0015241   0.00013383   0.000704894  5.86657e-5   6.25367e-5    
97     4850   0.00129496  0.000133829  0.000591217  5.77525e-5   6.1734e-5     
98     4900   0.00152647  0.000133829  0.000687902  5.66878e-5   6.09451e-5    
99     4950   0.00129726  0.000133828  0.00057697   5.57542e-5   6.01543e-5    
100    5000   0.00152951  0.000133827  0.000671332  5.50322e-5   5.93716e-5   

==> hltablelarge.dat <==
RST    ITN    FOM          GMRES        QFOM         QQGMRES      InterpQQGMRES 
0      0      1.0          1.0          1.0          1.0          1.0           
1      50     0.019608     0.00468675   0.0196079    0.00341199   0.00341199    
2      100    0.0138652    0.00178612   0.0138651    0.00137601   0.00136951    
3      150    0.00859182   0.00108456   0.00859172   0.000851795  0.000878072   
4      200    0.00789095   0.000794479  0.00789081   0.000618577  0.000632485   
5      250    0.0055629    0.000629502  0.00556277   0.000489945  0.000498142   
6      300    0.00557859   0.000524736  0.00557842   0.000409264  0.0004168     
7      350    0.00416009   0.000451514  0.00415994   0.000352395  0.000359708   
8      400    0.00435704   0.000397733  0.00435686   0.00031      0.00031765    
9      450    0.00335068   0.000356292  0.00335051   0.000277257  0.000284974   
10     500    0.00359981   0.000323451  0.0035996    0.000250997  0.000258824   
11     550    0.00282204   0.000296671  0.00282186   0.000229676  0.000237437   
12     600    0.00308265   0.000274438  0.00308242   0.000211881  0.000219576   
13     650    0.00244842   0.000255629  0.00244822   0.00019694   0.000204494   
14     700    0.00270584   0.000239518  0.0027056    0.00018419   0.000191578   
15     750    0.00216954   0.000225533  0.00216933   0.000173231  0.000180432   
16     800    0.00241834   0.000213284  0.00241808   0.000163696  0.0001707     
17     850    0.0019529    0.000202446  0.00195268   0.000155365  0.000162161   
18     900    0.00219127   0.000192793  0.00219099   0.000147979  0.00015458    
19     950    0.00177942   0.000184127  0.00177918   0.000141437  0.000147832   
20     1000   0.00200705   0.000176306  0.00200676   0.000135561  0.000141758   
21     1050   0.00163712   0.000169204  0.00163687   0.000130295  0.000136287   
22     1100   0.00185436   0.000162727  0.00185406   0.000125522  0.00013131    
23     1150   0.00151812   0.000156791  0.00151786   0.000121202  0.000126784   
24     1200   0.00172558   0.00015133   0.00172527   0.000117254  0.000122632   
25     1250   0.00141702   0.000146287  0.00141674   0.000113651  0.000118827   
26     1300   0.00161538   0.000141615  0.00161505   0.000110335  0.000115311   
27     1350   0.00132995   0.000137271  0.00132967   0.000107288  0.000112066   
28     1400   0.00151991   0.000133224  0.00151957   0.000104467  0.00010905    
29     1450   0.00125413   0.00012944   0.00125383   0.00010186   0.000106249   
30     1500   0.00143633   0.000125896  0.00143598   9.94355e-5   0.000103632   
31     1550   0.00118744   0.000122567  0.00118714   9.71838e-5   0.00010119    
32     1600   0.0013625    0.000119435  0.00136214   9.50809e-5   9.88979e-5    
33     1650   0.0011283    0.000116482  0.00112798   9.31191e-5   9.67488e-5    
34     1700   0.00129676   0.000113692  0.00129638   9.12796e-5   9.4724e-5     
35     1750   0.00107544   0.000111051  0.00107512   8.95558e-5   9.28179e-5    
36     1800   0.00123781   0.000108548  0.00123742   8.79324e-5   9.10158e-5    
37     1850   0.0010279    0.000106172  0.00102757   8.64039e-5   8.9313e-5     
38     1900   0.00118462   0.000103912  0.00118422   8.4958e-5    8.76978e-5    
39     1950   0.000984893  0.000101761  0.000984551  8.35898e-5   8.61666e-5    
40     2000   0.00113636   9.97102e-5   0.00113596   8.22896e-5   8.47097e-5    
41     2050   0.000945774  9.77524e-5   0.000945423  8.10538e-5   8.3324e-5     
42     2100   0.00109237   9.58814e-5   0.00109195   7.98743e-5   8.20018e-5    
43     2150   0.000910025  9.40912e-5   0.000909666  7.8749e-5    8.07403e-5    
44     2200   0.00105207   9.23766e-5   0.00105164   7.76712e-5   7.95334e-5    
45     2250   0.000877217  9.07326e-5   0.000876849  7.66396e-5   7.83786e-5    
46     2300   0.00101501   8.91549e-5   0.00101457   7.56488e-5   7.72708e-5    
47     2350   0.00084699   8.76393e-5   0.000846614  7.46978e-5   7.6208e-5     
48     2400   0.000980807  8.61822e-5   0.000980359  7.37823e-5   7.5186e-5     
49     2450   0.000819042  8.47799e-5   0.000818657  7.29014e-5   7.4203e-5     
50     2500   0.000949126  8.34296e-5   0.000948668  7.20514e-5   7.32556e-5    
51     2550   0.000793115  8.2128e-5    0.000792723  7.12317e-5   7.23423e-5    
52     2600   0.000919692  8.08726e-5   0.000919225  7.0439e-5    7.14603e-5    
53     2650   0.000768992  7.96608e-5   0.000768592  6.96728e-5   7.06081e-5    
54     2700   0.000892265  7.84904e-5   0.000891789  6.89304e-5   6.97836e-5    
55     2750   0.000746485  7.73591e-5   0.000746077  6.82112e-5   6.89855e-5    
56     2800   0.000866641  7.62649e-5   0.000866156  6.7513e-5    6.82119e-5    
57     2850   0.000725432  7.5206e-5    0.000725016  6.68354e-5   6.74618e-5    
58     2900   0.000842642  7.41807e-5   0.000842148  6.61764e-5   6.67336e-5    
59     2950   0.00070569   7.31872e-5   0.000705267  6.55356e-5   6.60264e-5    
60     3000   0.000820114  7.22241e-5   0.00081961   6.49111e-5   6.53388e-5    
61     3050   0.000687138  7.12899e-5   0.000686707  6.43017e-5   6.46701e-5    
62     3100   0.000798919  7.03833e-5   0.000798408  6.37019e-5   6.40192e-5    
63     3150   0.000669668  6.95031e-5   0.00066923   6.30932e-5   6.33854e-5    
64     3200   0.000778941  6.86481e-5   0.00077842   6.23997e-5   6.27677e-5    
65     3250   0.000653184  6.7817e-5    0.000652739  6.1519e-5    6.21654e-5    
66     3300   0.000760072  6.70091e-5   0.000759543  6.07102e-5   6.15779e-5    
67     3350   0.000637602  6.62231e-5   0.00063715   5.99812e-5   6.10045e-5    
68     3400   0.000742221  6.54583e-5   0.000741684  5.93169e-5   6.04446e-5    
69     3450   0.000622848  6.47136e-5   0.000622389  5.8652e-5    5.98975e-5    
70     3500   0.000725303  6.39884e-5   0.000724758  5.80066e-5   5.93629e-5    
71     3550   0.000608856  6.32818e-5   0.000608389  5.73732e-5   5.88401e-5    
72     3600   0.000709246  6.25932e-5   0.000708693  5.67595e-5   5.83288e-5    
73     3650   0.000595565  6.19216e-5   0.000595092  5.61659e-5   5.78285e-5    
74     3700   0.000693983  6.12667e-5   0.000693422  5.55966e-5   5.73388e-5    
75     3750   0.000582922  6.06276e-5   0.000582443  5.50541e-5   5.68592e-5    
76     3800   0.000679455  6.00038e-5   0.000678886  5.4541e-5    5.63895e-5    
77     3850   0.00057088   5.93948e-5   0.000570394  5.40546e-5   5.59292e-5    
78     3900   0.000665607  5.87999e-5   0.000665031  5.3587e-5    5.54781e-5    
79     3950   0.000559396  5.82187e-5   0.000558903  5.31065e-5   5.50359e-5    
80     4000   0.000652392  5.76508e-5   0.000651808  5.25999e-5   5.46023e-5    
81     4050   0.000548429  5.70956e-5   0.00054793   5.2137e-5    5.41769e-5    
82     4100   0.000639766  5.65526e-5   0.000639174  5.16969e-5   5.37596e-5    
83     4150   0.000537945  5.60216e-5   0.000537439  5.12715e-5   5.335e-5      
84     4200   0.000627688  5.5502e-5    0.000627089  5.08565e-5   5.2948e-5     
85     4250   0.000527911  5.49935e-5   0.000527399  5.04508e-5   5.25532e-5    
86     4300   0.000616122  5.44957e-5   0.000615516  5.0058e-5    5.21656e-5    
87     4350   0.000518297  5.40083e-5   0.000517779  4.96755e-5   5.17847e-5    
88     4400   0.000605036  5.3531e-5    0.000604422  4.9308e-5    5.14106e-5    
89     4450   0.000509078  5.30633e-5   0.000508554  4.89496e-5   5.10427e-5    
90     4500   0.000594399  5.26051e-5   0.000593778  4.86107e-5   5.06809e-5    
91     4550   0.000500228  5.21559e-5   0.000499698  4.82719e-5   5.03247e-5    
92     4600   0.000584183  5.17157e-5   0.000583555  4.79515e-5   4.99736e-5    
93     4650   0.000491725  5.12839e-5   0.000491189  4.76344e-5   4.96265e-5    
94     4700   0.000574364  5.08605e-5   0.000573728  4.73302e-5   4.9282e-5     
95     4750   0.000483548  5.04452e-5   0.000483006  4.70272e-5   4.89375e-5    
96     4800   0.000564916  5.00377e-5   0.000564274  4.67367e-5   4.85901e-5    
97     4850   0.000475678  4.96377e-5   0.00047513   4.64529e-5   4.82354e-5    
98     4900   0.00055582   4.92452e-5   0.000555171  4.61772e-5   4.78697e-5    
99     4950   0.000468097  4.88598e-5   0.000467543  4.59057e-5   4.74905e-5    
100    5000   0.000547054  4.84814e-5   0.000546398  4.56398e-5   4.71023e-5


==> hltablemglarge.dat <==
it gmresfive gmresone qfomtwo qfomone
0 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1 9.251258e-02 2.000000e-01 1.302971e-01 4.410668e-01
2 3.293515e-03 4.000098e-02 2.286099e-02 9.590296e-02
3 1.005277e-04 8.007830e-03 2.037609e-03 1.362788e-02
4 8.424340e-06 1.622604e-03 1.922237e-04 1.189690e-03
5 6.013563e-06 3.532255e-04 1.516377e-05 2.007756e-04
6 4.544903e-06 9.184301e-05 1.350553e-06 2.929144e-05
7 3.518639e-06 2.928261e-05 1.079111e-07 3.606959e-06
8 2.843143e-06 1.473136e-05 9.399418e-09 4.997092e-07
9 2.323055e-06 1.104379e-05 8.022731e-10 7.160884e-08
10 1.872550e-06 9.273980e-06 7.305038e-11 1.063782e-08
11 1.453031e-06 7.906283e-06 6.517566e-12 1.230469e-09
12 1.242803e-06 6.746199e-06 6.019170e-13 1.943888e-10
13 1.022816e-06 5.713366e-06 0.000000e+00 2.706268e-11
14 8.307808e-07 4.844684e-06 0.000000e+00 4.191820e-12
15 6.160644e-07 4.116371e-06 0.000000e+00 4.555923e-13
16 5.651518e-07 3.498377e-06 0.000000e+00 0.000000e+00
17 4.310928e-07 2.961944e-06 0.000000e+00 0.000000e+00
18 3.489598e-07 2.505869e-06 0.000000e+00 0.000000e+00
19 3.150318e-07 2.126829e-06 0.000000e+00 0.000000e+00
20 2.878540e-07 1.794807e-06 0.000000e+00 0.000000e+00
21 2.730237e-07 1.497419e-06 0.000000e+00 0.000000e+00
22 2.512667e-07 1.256560e-06 0.000000e+00 0.000000e+00
23 2.080966e-07 1.054030e-06 0.000000e+00 0.000000e+00
24 2.061116e-07 8.634672e-07 0.000000e+00 0.000000e+00
25 1.881447e-07 7.135676e-07 0.000000e+00 0.000000e+00
26 1.898755e-07 6.010094e-07 0.000000e+00 0.000000e+00
27 1.599252e-07 4.888301e-07 0.000000e+00 0.000000e+00
28 1.682874e-07 3.988593e-07 0.000000e+00 0.000000e+00
29 1.513697e-07 3.409759e-07 0.000000e+00 0.000000e+00
30 1.592403e-07 2.830256e-07 0.000000e+00 0.000000e+00
31 1.551298e-07 2.535059e-07 0.000000e+00 0.000000e+00
32 1.555287e-07 2.498858e-07 0.000000e+00 0.000000e+00
33 1.559059e-07 2.182844e-07 0.000000e+00 0.000000e+00
34 1.397026e-07 1.917596e-07 0.000000e+00 0.000000e+00
35 1.342044e-07 1.792055e-07 0.000000e+00 0.000000e+00
36 1.270810e-07 1.627672e-07 0.000000e+00 0.000000e+00
37 1.162437e-07 1.493668e-07 0.000000e+00 0.000000e+00
38 1.282471e-07 1.431979e-07 0.000000e+00 0.000000e+00
39 1.113216e-07 1.346630e-07 0.000000e+00 0.000000e+00
40 1.008623e-07 1.269212e-07 0.000000e+00 0.000000e+00
41 1.101378e-07 1.250238e-07 0.000000e+00 0.000000e+00
42 1.151771e-07 1.214889e-07 0.000000e+00 0.000000e+00
43 1.094449e-07 1.183866e-07 0.000000e+00 0.000000e+00
44 1.177724e-07 1.174261e-07 0.000000e+00 0.000000e+00
45 9.624702e-08 1.158621e-07 0.000000e+00 0.000000e+00
46 9.438515e-08 1.152497e-07 0.000000e+00 0.000000e+00
47 1.050043e-07 1.145373e-07 0.000000e+00 0.000000e+00
48 1.131949e-07 1.137518e-07 0.000000e+00 0.000000e+00
49 9.495651e-08 1.138073e-07 0.000000e+00 0.000000e+00
50 1.139704e-07 1.134463e-07 0.000000e+00 0.000000e+00

==> hltablemgsmall.dat <==
it gmresfive gmresone qfomtwo qfomone
0 1.000000e+00 1.000000e+00 1.000000e+00 1.000000e+00
1 9.252062e-02 2.000059e-01 1.303027e-01 4.410689e-01
2 3.312329e-03 4.010604e-02 2.286255e-02 9.590265e-02
3 1.712645e-04 8.361766e-03 2.036884e-03 1.362602e-02
4 1.051883e-04 2.062744e-03 1.922073e-04 1.189528e-03
5 7.972178e-05 6.061640e-04 1.516755e-05 2.008089e-04
6 6.021901e-05 2.328261e-04 1.353300e-06 2.929092e-05
7 4.732571e-05 1.563748e-04 1.083305e-07 3.604693e-06
8 3.815460e-05 1.308325e-04 9.448570e-09 4.992641e-07
9 3.134264e-05 1.107966e-04 8.099454e-10 7.147448e-08
10 2.474526e-05 9.328923e-05 7.470944e-11 1.062035e-08
11 1.977513e-05 7.874142e-05 8.645884e-12 1.226682e-09
12 1.630852e-05 6.663197e-05 2.208154e-12 1.927719e-10
13 1.333778e-05 5.636239e-05 6.920429e-13 2.682237e-11
14 1.074375e-05 4.763919e-05 0.000000e+00 4.265821e-12
15 8.825477e-06 4.039707e-05 0.000000e+00 7.786711e-13
16 7.794526e-06 3.430593e-05 0.000000e+00 0.000000e+00
17 6.855626e-06 2.905239e-05 0.000000e+00 0.000000e+00
18 6.146564e-06 2.466500e-05 0.000000e+00 0.000000e+00
19 5.727309e-06 2.110040e-05 0.000000e+00 0.000000e+00
20 5.479345e-06 1.798885e-05 0.000000e+00 0.000000e+00
21 4.930442e-06 1.531848e-05 0.000000e+00 0.000000e+00
22 5.149058e-06 1.329852e-05 0.000000e+00 0.000000e+00
23 4.740796e-06 1.168993e-05 0.000000e+00 0.000000e+00
24 4.488998e-06 1.038487e-05 0.000000e+00 0.000000e+00
25 4.321186e-06 9.477153e-06 0.000000e+00 0.000000e+00
26 4.374320e-06 8.790882e-06 0.000000e+00 0.000000e+00
27 4.401309e-06 8.174172e-06 0.000000e+00 0.000000e+00
28 4.223064e-06 7.847633e-06 0.000000e+00 0.000000e+00
29 4.389614e-06 7.606819e-06 0.000000e+00 0.000000e+00
30 4.095617e-06 7.546186e-06 0.000000e+00 0.000000e+00
31 3.890754e-06 7.474377e-06 0.000000e+00 0.000000e+00
32 3.725635e-06 7.393479e-06 0.000000e+00 0.000000e+00
33 3.678024e-06 7.316915e-06 0.000000e+00 0.000000e+00
34 3.755615e-06 7.258045e-06 0.000000e+00 0.000000e+00
35 3.753744e-06 7.236616e-06 0.000000e+00 0.000000e+00
36 3.755218e-06 7.195668e-06 0.000000e+00 0.000000e+00
37 3.696453e-06 7.175710e-06 0.000000e+00 0.000000e+00
38 3.707301e-06 7.178682e-06 0.000000e+00 0.000000e+00
39 3.521193e-06 7.154171e-06 0.000000e+00 0.000000e+00
40 3.700542e-06 7.145009e-06 0.000000e+00 0.000000e+00
41 3.608282e-06 7.148590e-06 0.000000e+00 0.000000e+00
42 3.693048e-06 7.139259e-06 0.000000e+00 0.000000e+00
43 3.369300e-06 7.134688e-06 0.000000e+00 0.000000e+00
44 3.454451e-06 7.134891e-06 0.000000e+00 0.000000e+00
45 3.445369e-06 7.132954e-06 0.000000e+00 0.000000e+00
46 3.340079e-06 7.132043e-06 0.000000e+00 0.000000e+00
47 3.269458e-06 7.131472e-06 0.000000e+00 0.000000e+00
48 3.304781e-06 7.130623e-06 0.000000e+00 0.000000e+00
49 3.288512e-06 7.131005e-06 0.000000e+00 0.000000e+00
50 3.266591e-06 7.130982e-06 0.000000e+00 0.000000e+00

==> schwingertable.dat <==
RST    ITN    FOM          GMRES        QFOM         QQGMRES      InterpQQGMRES 
0      0      1.0          1.0          1.0          1.0          1.0           
1      50     0.0134111    0.00461023   0.0142478    0.00476977   0.00454798    
2      100    0.00612046   0.00163245   0.00535035   0.00205668   0.00158086    
3      150    0.003763     0.000887542  0.00253706   0.00123267   0.000852236   
4      200    0.00238312   0.000572496  0.00111153   0.000690798  0.000544967   
5      250    0.00167491   0.000389841  0.000508144  0.000401271  0.000368119   
6      300    0.00114846   0.000274177  0.000231928  0.000252513  0.000256921   
7      350    0.000849868  0.000196771  0.000112274  0.000146101  0.000183015   
8      400    0.000607053  0.000143488  5.51179e-5   9.90146e-5   0.000132451   
9      450    0.000463796  0.000105972  2.60582e-5   5.78396e-5   9.70791e-5    
10     500    0.000341093  7.9167e-5    1.28151e-5   3.77545e-5   7.19532e-5    
11     550    0.000267239  5.97433e-5   6.49995e-6   2.31416e-5   5.38599e-5    
12     600    0.000201418  4.55172e-5   3.05322e-6   1.44989e-5   4.06876e-5    
13     650    0.000161365  3.49808e-5   1.32135e-6   7.97991e-6   3.09951e-5    
14     700    0.000124337  2.71046e-5   5.76179e-7   5.40931e-6   2.37974e-5    
15     750    0.000101665  2.1158e-5    3.02125e-7   2.45804e-6   1.84024e-5    
16     800    7.99126e-5   1.66294e-5   1.58568e-7   1.58182e-6   1.4325e-5     
17     850    6.65411e-5   1.31491e-5   7.90365e-8   7.18943e-7   1.12173e-5    
18     900    5.32124e-5   1.04533e-5   3.56021e-8   4.90642e-7   8.83085e-6    
19     950    4.49919e-5   8.34829e-6   1.73092e-8   2.14377e-7   6.98453e-6    
20     1000   3.64845e-5   6.69368e-6   9.02402e-9   1.51351e-7   5.54678e-6    
21     1050   3.12199e-5   5.38469e-6   4.31083e-9   8.71837e-8   4.42024e-6    
22     1100   2.55838e-5   4.34381e-6   1.8949e-9    7.17669e-8   3.5329e-6     
23     1150   2.20844e-5   3.51212e-6   8.09329e-10  3.56679e-8   2.83063e-6    
24     1200   1.82324e-5   2.84511e-6   3.49892e-10  2.94477e-8   2.27264e-6    
25     1250   1.58338e-5   2.30835e-6   1.64762e-10  1.23649e-8   1.82775e-6    
26     1300   1.31379e-5   1.8753e-6    7.55939e-11  1.04233e-8   1.47204e-6    
27     1350   1.14553e-5   1.52512e-6   3.76577e-11  5.64307e-9   1.18696e-6    
28     1400   9.5362e-6    1.24144e-6   1.84826e-11  3.69321e-9   9.58019e-7    
29     1450   8.3365e-6    1.01129e-6   9.41842e-12  2.17591e-9   7.73874e-7    
30     1500   6.95471e-6   8.2434e-7    4.96468e-12  1.59872e-9   6.25558e-7    
31     1550   6.08993e-6   6.72317e-7   2.39485e-12  9.58705e-10  5.05966e-7    
32     1600   5.08748e-6   5.48596e-7   1.05832e-12  6.92398e-10  4.09444e-7    
33     1650   4.45965e-6   4.47829e-7   4.62378e-13  3.32243e-10  3.31481e-7    
34     1700   3.72885e-6   3.65711e-7   2.12061e-13  2.51598e-10  2.68465e-7    
35     1750   3.27094e-6   2.98752e-7   1.05316e-13  1.28076e-10  2.17504e-7    
36     1800   2.73651e-6   2.44128e-7   5.3169e-14   9.48522e-11  1.76269e-7    
37     1850   2.40153e-6   1.99548e-7   2.52881e-14  4.44926e-11  1.42891e-7    
38     1900   2.0099e-6    1.63153e-7   1.23103e-14  3.4311e-11   1.15862e-7    
39     1950   1.76438e-6   1.33428e-7   5.79967e-15  1.87946e-11  9.39682e-8    
40     2000   1.47703e-6   1.09145e-7   2.88916e-15  1.37765e-11  7.62273e-8    
41     2050   1.29685e-6   8.93007e-8   1.49716e-15  7.58945e-12  6.18483e-8    
42     2100   1.08583e-6   7.308e-8     7.31665e-16  5.68947e-12  5.01909e-8    
43     2150   9.53492e-7   5.98176e-8   3.31476e-16  3.07874e-12  4.0738e-8     
44     2200   7.9843e-7    4.89717e-8   1.75225e-16  2.19354e-12  3.30709e-8    
45     2250   7.01184e-7   4.00997e-8   8.5959e-17   1.11155e-12  2.68511e-8    
46     2300   5.872e-7     3.28409e-8   4.5921e-17   8.21117e-13  2.18044e-8    
47     2350   5.15712e-7   2.69008e-8   3.45507e-17  4.55415e-13  1.77088e-8    
48     2400   4.31903e-7   2.20388e-8   3.00812e-17  3.04695e-13  1.43845e-8    
49     2450   3.79337e-7   1.80585e-8   2.84018e-17  1.93433e-13  1.16858e-8    
50     2500   3.17703e-7   1.47994e-8   2.68086e-17  1.36204e-13  9.49468e-9    
51     2550   2.79045e-7   1.21303e-8   2.77872e-17  8.21978e-14  7.71535e-9    
52     2600   2.33713e-7   9.9441e-9    2.65943e-17  5.83413e-14  6.27022e-9    
53     2650   2.05279e-7   8.15304e-9   2.6999e-17   3.24868e-14  5.09637e-9    
54     2700   1.71935e-7   6.68552e-9   2.89749e-17  2.64652e-14  4.14273e-9    
55     2750   1.51019e-7   5.48288e-9   2.68033e-17  1.2083e-14   3.36792e-9    
56     2800   1.26491e-7   4.49717e-9   2.70193e-17  9.1239e-15   2.7383e-9     
57     2850   1.11105e-7   3.68913e-9   2.84421e-17  4.60779e-15  2.22661e-9    
58     2900   9.30604e-8   3.02665e-9   2.8273e-17   3.51872e-15  1.81072e-9    
59     2950   8.17414e-8   2.48342e-9   2.85557e-17  2.20254e-15  1.47264e-9    
60     3000   6.84667e-8   2.03793e-9   2.9183e-17   1.45353e-15  1.1978e-9     
61     3050   6.01396e-8   1.67254e-9   2.68109e-17  8.05479e-16  9.74339e-10   
62     3100   5.03734e-8   1.37281e-9   2.91356e-17  6.1792e-16   7.92633e-10   
63     3150   4.42471e-8   1.12691e-9   2.89044e-17  2.95911e-16  6.44867e-10   
64     3200   3.70621e-8   9.25143e-10  2.95886e-17  2.16133e-16  5.24688e-10   
65     3250   3.25548e-8   7.59577e-10  2.81984e-17  1.22811e-16  4.26939e-10   
66     3300   2.72686e-8   6.23699e-10  2.94056e-17  9.48076e-17  3.47426e-10   
67     3350   2.39525e-8   5.12174e-10  2.85377e-17  6.36834e-17  2.82741e-10   
68     3400   2.00632e-8   4.20627e-10  2.74387e-17  4.71552e-17  2.30114e-10   
69     3450   1.76234e-8   3.45472e-10  2.89532e-17  3.60854e-17  1.87295e-10   
70     3500   1.47619e-8   2.83769e-10  2.78408e-17  2.675e-17    1.52453e-10   
71     3550   1.29668e-8   2.33103e-10  2.76894e-17  1.9713e-17   1.24099e-10   
72     3600   1.08615e-8   1.91499e-10  2.90086e-17  1.65934e-17  1.01024e-10   
73     3650   9.54073e-9   1.57331e-10  2.79473e-17  1.56901e-17  8.22441e-11   
74     3700   7.99168e-9   1.29268e-10  2.7815e-17   1.36931e-17  6.69584e-11   
75     3750   7.01993e-9   1.06218e-10  2.94409e-17  1.10956e-17  5.45161e-11   
76     3800   5.88018e-9   8.7284e-11   2.85062e-17  1.05348e-17  4.43876e-11   
77     3850   5.1652e-9    7.17293e-11  2.89597e-17  1.04627e-17  3.61424e-11   
78     3900   4.3266e-9    5.89501e-11  2.79888e-17  8.83301e-18  2.94297e-11   
79     3950   3.80053e-9   4.84504e-11  2.75123e-17  8.55346e-18  2.39645e-11   
80     4000   3.18351e-9   3.9823e-11   2.8916e-17   8.21632e-18  1.95148e-11   
81     4050   2.79643e-9   3.27336e-11  2.75473e-17  8.48631e-18  1.58917e-11   
82     4100   2.34244e-9   2.69077e-11  2.88572e-17  8.19463e-18  1.29415e-11   
83     4150   2.05763e-9   2.21197e-11  2.84033e-17  7.81393e-18  1.05392e-11   
84     4200   1.72358e-9   1.81846e-11  2.85115e-17  7.75238e-18  8.58296e-12   
85     4250   1.51403e-9   1.49503e-11  2.7709e-17   7.77389e-18  6.98987e-12   
86     4300   1.26824e-9   1.22917e-11  2.85908e-17  7.66448e-18  5.69251e-12   
87     4350   1.11405e-9   1.01063e-11  2.77072e-17  7.83681e-18  4.63595e-12   
88     4400   9.33193e-10  8.30986e-12  2.69823e-17  7.67182e-18  3.77547e-12   
89     4450   8.1974e-10   6.83298e-12  2.74287e-17  7.51377e-18  3.07468e-12   
90     4500   6.86665e-10  5.61881e-12  2.79398e-17  7.65139e-18  2.50393e-12   
91     4550   6.03186e-10  4.62054e-12  2.9193e-17   7.29459e-18  2.03909e-12   
92     4600   5.05268e-10  3.79978e-12  2.94543e-17  7.93908e-18  1.6605e-12    
93     4650   4.43843e-10  3.12491e-12  2.55111e-17  7.98524e-18  1.35215e-12   
94     4700   3.71793e-10  2.56999e-12  2.69429e-17  7.71376e-18  1.10103e-12   
95     4750   3.26596e-10  2.11368e-12  2.68313e-17  7.888e-18    8.96496e-13   
96     4800   2.73579e-10  1.73844e-12  2.80378e-17  7.97414e-18  7.29923e-13   
97     4850   2.40322e-10  1.42986e-12  2.88579e-17  7.66353e-18  5.9426e-13    
98     4900   2.01312e-10  1.17609e-12  2.88306e-17  7.77892e-18  4.83778e-13   
99     4950   1.7684e-10   9.67386e-13  2.93266e-17  7.80219e-18  3.93803e-13   
100    5000   1.48135e-10  7.95739e-13  2.86875e-17  7.48975e-18  3.20534e-13   

==> schwingertable_old.dat <==
RST    ITN    FOM          GMRES        QFOM         QQGMRES      InterpQQGMRES
0      0      1.0          1.0          1.0          1.0          1.0          
1      50     0.183173     0.146402     0.0676858    0.0774279    0.0947773    
2      100    0.0389669    0.0358804    0.0177451    0.0241265    0.0260438    
3      150    0.0128321    0.01363      0.00501144   0.00739068   0.00747693   
4      200    0.00667235   0.00590133   0.00116357   0.00180941   0.00230057   
5      250    0.0029804    0.00255368   0.000279539  0.000401373  0.000576497  
6      300    0.00154034   0.00115021   6.48999e-5   9.11608e-5   0.000174082  
7      350    0.000692771  0.000499315  1.72777e-5   2.75329e-5   4.1262e-5    
8      400    0.000357929  0.00022611   3.24291e-6   8.68975e-6   1.21694e-5   
9      450    0.000161483  9.83492e-5   6.37395e-7   1.7267e-6    3.38972e-6   
10     500    8.36404e-5   4.47327e-5   1.67244e-7   4.99593e-7   1.01381e-6   
11     550    3.78475e-5   1.94859e-5   4.20926e-8   1.21315e-7   2.91802e-7   
12     600    1.96656e-5   8.89476e-6   1.04475e-8   3.19774e-8   8.59309e-8   
13     650    8.92115e-6   3.87947e-6   1.93675e-9   9.85424e-9   2.25116e-8   
14     700    4.6497e-6    1.77571e-6   4.63369e-10  2.58001e-9   6.19249e-9   
15     750    2.11365e-6   7.75558e-7   1.11197e-10  5.38809e-10  1.80595e-9   
16     800    1.10443e-6   3.5594e-7    2.94618e-11  1.6458e-10   5.27226e-10  
17     850    5.02853e-7   1.55663e-7   7.75745e-12  4.71616e-11  1.74582e-10  
18     900    2.63237e-7   7.1611e-8    2.05539e-12  1.1446e-11   4.76812e-11  
19     950    1.19996e-7   3.1354e-8    5.37158e-13  2.63709e-12  1.36129e-11  
20     1000   6.28933e-8   1.44526e-8   1.48017e-13  7.31832e-13  3.5856e-12   
21     1050   2.86946e-8   6.33405e-9   3.47639e-14  2.15381e-13  1.01705e-12  
22     1100   1.50519e-8   2.92417e-9   9.80546e-15  4.58647e-14  3.18383e-13  
23     1150   6.87177e-9   1.28253e-9   2.77413e-15  1.36207e-14  9.53471e-14  
24     1200   3.60667e-9   5.9276e-10   7.75378e-16  3.00259e-15  2.63536e-14  
25     1250   1.64743e-9   2.60132e-10  4.36287e-16  9.51445e-16  6.73356e-15  
26     1300   8.6508e-10   1.20324e-10  4.2165e-16   5.18057e-16  1.96226e-15  
27     1350   3.9532e-10   5.28266e-11  4.12769e-16  4.52098e-16  7.58285e-16  
28     1400   2.07692e-10  2.44487e-11  4.1762e-16   4.1919e-16   4.79811e-16  
29     1450   9.49493e-11  1.07372e-11  4.12698e-16  4.23654e-16  4.34346e-16  
30     1500   4.99139e-11  4.97125e-12  4.16313e-16  4.18951e-16  4.29594e-16  
31     1550   2.28284e-11  2.18374e-12  4.21185e-16  4.18994e-16  4.25976e-16  
32     1600   1.20094e-11  1.01133e-12  4.11222e-16  4.21461e-16  4.27176e-16  
33     1650   5.49499e-12  4.44365e-13  4.19313e-16  4.15483e-16  4.23731e-16  
34     1700   2.89332e-12  2.05812e-13  4.1887e-16   4.19849e-16  4.25026e-16  
35     1750   1.32448e-12  9.04523e-14  4.12501e-16  4.11932e-16  4.23114e-16  
36     1800   6.98118e-13  4.1903e-14   4.14951e-16  4.11985e-16  4.24976e-16  
37     1850   3.19745e-13  1.83911e-14  4.17003e-16  4.19728e-16  4.25216e-16  
38     1900   1.68729e-13  8.58421e-15  4.19499e-16  4.17566e-16  4.23429e-16  
39     1950   7.73019e-14  3.82225e-15  4.30019e-16  4.1873e-16   4.24217e-16  
40     2000   4.08197e-14  1.87564e-15  4.1236e-16   4.15912e-16  4.24051e-16  
41     2050   1.87159e-14  9.62862e-16  4.20768e-16  4.14249e-16  4.23087e-16  
42     2100   9.89975e-15  6.12202e-16  4.17842e-16  4.15965e-16  4.23701e-16  
43     2150   4.52523e-15  4.71174e-16  4.18645e-16  4.15179e-16  4.23642e-16  
44     2200   2.39983e-15  4.47464e-16  4.29178e-16  4.15665e-16  4.23492e-16  
45     2250   1.13392e-15  4.30706e-16  4.14052e-16  4.1767e-16   4.22502e-16  
46     2300   7.13527e-16  4.17092e-16  4.18093e-16  4.12252e-16  4.22278e-16  
47     2350   4.75274e-16  4.17653e-16  4.29396e-16  4.17418e-16  4.21493e-16  
48     2400   4.3281e-16   4.14017e-16  4.13855e-16  4.16953e-16  4.21742e-16  
49     2450   4.1679e-16   4.11609e-16  4.25983e-16  4.18776e-16  4.2151e-16   
50     2500   4.14489e-16  4.16471e-16  4.16323e-16  4.21257e-16  4.20111e-16  

==> schwingertablecond.dat <==
RST    ITN    FOM          GMRES        QFOM         QQGMRES      InterpQQGMRES 
0      0      1.0          1.0          1.0          1.0          1.0           
1      50     0.0127893    0.00445973   0.0160025    0.00453356   0.00443774    
2      100    0.00628741   0.00164832   0.00773027   0.00209775   0.00163121    
3      150    0.00438408   0.000961925  0.0052785    0.00153368   0.00095046    
4      200    0.00335761   0.000698867  0.00395939   0.00100788   0.000689286   
5      250    0.00283575   0.000554785  0.00299433   0.000835484  0.0005466     
6      300    0.00240859   0.000464493  0.00232393   0.00069587   0.00045727    
7      350    0.00215925   0.000400829  0.00185069   0.00060883   0.000394367   
8      400    0.00191061   0.000353378  0.0015944    0.000914813  0.000347499   
9      450    0.00176029   0.00031619   0.00145758   0.000378438  0.000310791   
10     500    0.00159119   0.000286158  0.00112888   0.000576544  0.000281142   
11     550    0.00148863   0.000261192  0.000891605  0.000188826  0.000256501   
12     600    0.00136319   0.000240041  0.000732967  0.000348099  0.00023562    
13     650    0.00128796   0.000221795  0.000641303  0.000172557  0.00021761    
14     700    0.00118987   0.000205865  0.000499069  0.000411296  0.000201886   
15     750    0.00113218   0.000191802  0.000434005  0.000102235  0.000188008   
16     800    0.00105281   0.000179292  0.000324309  7.67394e-5   0.000175663   
17     850    0.00100725   0.000168085  0.000304183  8.78941e-5   0.000164606   
18     900    0.000941485  0.000157994  0.000265967  0.000233304  0.000154651   
19     950    0.000904753  0.000148864  0.000245113  6.33008e-5   0.000145647   
20     1000   0.000849253  0.000140574  0.000204855  0.000131782  0.000137471   
21     1050   0.00081915   0.000133018  0.000163456  4.87403e-5   0.00013002    
22     1100   0.000771625  0.000126113  0.000142547  0.000149228  0.000123212   
23     1150   0.000746617  0.000119782  0.000131848  4.15862e-5   0.000116971   
24     1200   0.000705412  0.000113965  8.98729e-5   3.62172e-5   0.000111237   
25     1250   0.000684385  0.000108604  7.3985e-5    4.84992e-5   0.000105954   
26     1300   0.000648273  0.000103654  5.91796e-5   3.32663e-5   0.000101076   
27     1350   0.0006304    9.90703e-5   4.69934e-5   3.11654e-5   9.65604e-5    
28     1400   0.00059845   9.48187e-5   4.2319e-5    3.78951e-5   9.2372e-5     
29     1450   0.000583107  9.08645e-5   3.80356e-5   2.63212e-5   8.84777e-5    
30     1500   0.000554602  8.71804e-5   3.4256e-5    5.01505e-5   8.48497e-5    
31     1550   0.000541309  8.37392e-5   3.00247e-5   2.51736e-5   8.14619e-5    
32     1600   0.00051569   8.05195e-5   2.50458e-5   2.25397e-5   7.82926e-5    
33     1650   0.000504077  7.74997e-5   2.14266e-5   1.10279e-5   7.53212e-5    
34     1700   0.000480902  7.46628e-5   1.89679e-5   1.66384e-5   7.25302e-5    
35     1750   0.000470681  7.19915e-5   1.62547e-5   1.35813e-5   6.99032e-5    
36     1800   0.000449596  6.94725e-5   1.30832e-5   3.09605e-5   6.74265e-5    
37     1850   0.000440539  6.70918e-5   1.10546e-5   1.09873e-5   6.50868e-5    
38     1900   0.000421261  6.48387e-5   1.10406e-5   6.92866e-6   6.28732e-5    
39     1950   0.000413186  6.27023e-5   1.08182e-5   1.54057e-5   6.07751e-5    
40     2000   0.000395483  6.06737e-5   9.14656e-6   4.5161e-6    5.87835e-5    
41     2050   0.000388244  5.87441e-5   7.77547e-6   5.0029e-6    5.68901e-5    
42     2100   0.000371926  5.69066e-5   6.9488e-6    8.7318e-6    5.50876e-5    
43     2150   0.000365406  5.5154e-5    6.07997e-6   6.04032e-6   5.33692e-5    
44     2200   0.000350313  5.34806e-5   6.35608e-6   1.09489e-5   5.1729e-5     
45     2250   0.000344415  5.18805e-5   6.87715e-6   3.75981e-6   5.01616e-5    
46     2300   0.000330416  5.03492e-5   7.14824e-6   2.94821e-6   4.8662e-5     
47     2350   0.000325061  4.88819e-5   7.12458e-6   7.22635e-6   4.72258e-5    
48     2400   0.000312042  4.74748e-5   7.3788e-6    1.9124e-6    4.5849e-5     
49     2450   0.000307164  4.61239e-5   7.19098e-6   2.70311e-6   4.45279e-5    
50     2500   0.00029503   4.48262e-5   5.99335e-6   5.75727e-6   4.32591e-5    
51     2550   0.000290573  4.35782e-5   5.68345e-6   3.03331e-6   4.20396e-5    
52     2600   0.00027924   4.23775e-5   5.48687e-6   1.76121e-6   4.08667e-5    
53     2650   0.000275158  4.12212e-5   6.68253e-6   2.67981e-6   3.97377e-5    
54     2700   0.000264554  4.01071e-5   6.16049e-6   1.75826e-6   3.86502e-5    
55     2750   0.000260808  3.90329e-5   6.49951e-6   3.47281e-6   3.76022e-5    
56     2800   0.00025087   3.79967e-5   5.76352e-6   3.49942e-6   3.65916e-5    
57     2850   0.000247424  3.69965e-5   6.7323e-6    9.91558e-7   3.56165e-5    
58     2900   0.000238097  3.60307e-5   5.7843e-6    1.34472e-6   3.46752e-5    
59     2950   0.000234922  3.50975e-5   6.62443e-6   1.02045e-6   3.37661e-5    
60     3000   0.000226157  3.41956e-5   5.52516e-6   8.49181e-7   3.28877e-5    
61     3050   0.000223227  3.33235e-5   5.35612e-6   8.60528e-7   3.20387e-5    
62     3100   0.00021498   3.24799e-5   4.44799e-6   1.42075e-6   3.12176e-5    
63     3150   0.000212272  3.16635e-5   5.52468e-6   1.25695e-6   3.04234e-5    
64     3200   0.000204504  3.08732e-5   5.28935e-6   1.62689e-6   2.96548e-5    
65     3250   0.000201999  3.0108e-5    6.81768e-6   7.65647e-7   2.89109e-5    
66     3300   0.000194674  2.93667e-5   5.6286e-6    7.70117e-7   2.81904e-5    
67     3350   0.000192355  2.86485e-5   5.63776e-6   7.68811e-7   2.74926e-5    
68     3400   0.000185441  2.79524e-5   5.21929e-6   1.75763e-6   2.68165e-5    
69     3450   0.000183291  2.72776e-5   4.98333e-6   8.75311e-7   2.61613e-5    
70     3500   0.00017676   2.66232e-5   5.2573e-6    1.47045e-6   2.55261e-5    
71     3550   0.000174766  2.59885e-5   4.81005e-6   8.71868e-7   2.49102e-5    
72     3600   0.000168591  2.53727e-5   5.11954e-6   6.67262e-7   2.43129e-5    
73     3650   0.000166739  2.47752e-5   4.77045e-6   7.71243e-7   2.37334e-5    
74     3700   0.000160897  2.41952e-5   4.7678e-6    7.07738e-7   2.31712e-5    
75     3750   0.000159177  2.36322e-5   4.80562e-6   6.08484e-7   2.26256e-5    
76     3800   0.000153645  2.30855e-5   4.68521e-6   5.9764e-7    2.20959e-5    
77     3850   0.000152046  2.25546e-5   4.89191e-6   5.63312e-7   2.15817e-5    
78     3900   0.000146804  2.20389e-5   4.5457e-6    7.0649e-7    2.10823e-5    
79     3950   0.000145317  2.15379e-5   4.52737e-6   6.12191e-7   2.05974e-5    
80     4000   0.000140346  2.10511e-5   4.27955e-6   6.14658e-7   2.01263e-5    
81     4050   0.000138963  2.05779e-5   4.13395e-6   5.30728e-7   1.96686e-5    
82     4100   0.000134246  2.01181e-5   4.40742e-6   5.41373e-7   1.92238e-5    
83     4150   0.000132959  1.9671e-5    4.44285e-6   5.25776e-7   1.87916e-5    
84     4200   0.00012848   1.92363e-5   4.37355e-6   6.81371e-7   1.83715e-5    
85     4250   0.000127282  1.88136e-5   4.17841e-6   5.51625e-7   1.7963e-5     
86     4300   0.000123026  1.84025e-5   3.97466e-6   5.48681e-7   1.75659e-5    
87     4350   0.000121911  1.80026e-5   4.06362e-6   5.13798e-7   1.71797e-5    
88     4400   0.000117865  1.76135e-5   4.10277e-6   5.30849e-7   1.6804e-5     
89     4450   0.000116826  1.72349e-5   3.84379e-6   5.19576e-7   1.64387e-5    
90     4500   0.000112978  1.68665e-5   4.26461e-6   6.39651e-7   1.60832e-5    
91     4550   0.00011201   1.65079e-5   4.04786e-6   5.23619e-7   1.57373e-5    
92     4600   0.000108348  1.61589e-5   3.84599e-6   5.03648e-7   1.54008e-5    
93     4650   0.000107446  1.58191e-5   3.75718e-6   5.01291e-7   1.50732e-5    
94     4700   0.000103958  1.54883e-5   3.62472e-6   5.10624e-7   1.47544e-5    
95     4750   0.000103117  1.51662e-5   3.38523e-6   5.09626e-7   1.4444e-5     
96     4800   9.97938e-5   1.48524e-5   3.68474e-6   5.67888e-7   1.41418e-5    
97     4850   9.90105e-5   1.45469e-5   3.5016e-6    5.03211e-7   1.38475e-5    
98     4900   9.58421e-5   1.42492e-5   3.87279e-6   4.93941e-7   1.35609e-5    
99     4950   9.5112e-5    1.39592e-5   3.50909e-6   4.90154e-7   1.32818e-5    
100    5000   9.20897e-5   1.36766e-5   3.6023e-6    5.02424e-7   1.30099e-5
